Defining the quantum workforce landscape: a review of global quantum education initiatives

Rapid advances in quantum technology have exacerbated the shortage of a diverse, inclusive, and sustainable quantum workforce. National governments and industries are developing strategies for education, training, and workforce development to accelerate the commercialization of quantum technologies. In this paper, we report the existing state of the quantum workforce as well as several learning pathways to nurture the talent pipeline between academia and industry. We provide a comprehensive guide of various educational initiatives accessible throughout the world, such as online courses, conferences, seminars, games, and community-focused networks, that facilitate quantum training and upskill the talent needed to develop a better quantum future.

==> ReadMe.txt <==
SPIE e-journal LaTeX style files
----------------------------------
Updated:2022/04/05

Basic LaTeX files:
spieman.cls,  class file to format manuscript
spiejour.bst  BibTeX bibliography style file to format reference list

Demonstration document including formatting instructions:
article.tex, LaTeX source file
report.bib, BibTeX bibliography file used by article.tex
Fig1_job_degrees.pdf, pdf image used by article.tex
Fig2_job_experience.pdf, pdf image used by article.tex
Fig3_career_paths.pdf, pdf image used by article.tex 
Fig4_masters.pdf, pdf image used by article.tex
Fig5_resources.pdf, pdf image used by article.tex
Fig6_workforce_training_new.pdf, pdf image used by article.tex

Example of the final formatted manuscript obtained using the above style files:
article.pdf, in Adobe Portable Document Format
